Privaros: A Framework for Privacy-Compliant Delivery Drones

We present Privaros, a framework to enforce privacy policies on drones. Privaros is designed for commercial delivery drones, such as the ones that will likely be used by Amazon Prime Air. Such drones visit a number of host airspaces, each of which may have different privacy requirements. Privaros provides an information flow control framework to enforce the policies of these hosts on the guest delivery drones. The mechanisms in Privaros are built on top of ROS, a middleware popular in many drone platforms. This paper presents the design and implementation of these mechanisms, describes how policies are specified, and shows that Privaros's policy specification can be integrated with India's Digital Sky portal. Our evaluation shows that a drone running Privaros can robustly enforce various privacy policies specified by hosts, and that its core mechanisms only marginally increase communication latency and power consumption.

==> TN-caption.txt <==
Host airspaces register their privacy policies with aviation authority.  Drone operator sends identity and flight-path of guest delivery drone to aviation authority, which sends the drone privacy policies of hosts to be visited.

==> abstract.txt <==
We present Privaros, a framework to enforce privacy policies on drones.  Privaros is designed for commercial delivery drones, such as the ones that will likely be used by Amazon Prime Air. Such drones visit various host airspaces, each of which may have different privacy requirements. Privaros uses mandatory access control to enforce the policies of these hosts on guest delivery drones. Privaros is tailored for ROS, a middleware popular in many drone  platforms. This paper presents the design and implementation of Privaros's policy-enforcement mechanisms, describes how policies are specified, and shows that policy specification can be integrated with India's Digital Sky portal. Our evaluation shows that a drone running Privaros can robustly enforce various privacy policies specified by hosts, and that its core mechanisms only marginally increase communication latency and power consumption.
